Benchmarking VLMs' Reasoning About Persuasive Atypical Images

Vision language models (VLMs) have shown strong zero-shot generalization across various tasks, especially when integrated with large language models (LLMs). However, their ability to comprehend rhetorical and persuasive visual media, such as advertisements, remains understudied. Ads often employ atypical imagery, using surprising object juxtapositions to convey shared properties. For example, Fig. 1 (e) shows a beer with a feather-like texture. This requires advanced reasoning to deduce that this atypical representation signifies the beer's lightness. We introduce three novel tasks, Multi-label Atypicality Classification, Atypicality Statement Retrieval, and Aypical Object Recognition, to benchmark VLMs' understanding of atypicality in persuasive images. We evaluate how well VLMs use atypicality to infer an ad's message and test their reasoning abilities by employing semantically challenging negatives. Finally, we pioneer atypicality-aware verbalization by extracting comprehensive image descriptions sensitive to atypical elements. Our findings reveal that: (1) VLMs lack advanced reasoning capabilities compared to LLMs; (2) simple, effective strategies can extract atypicality-aware information, leading to comprehensive image verbalization; (3) atypicality aids persuasive advertisement understanding. Code and data will be made available.

==> ak_notes.txt <==
2/15/2024
Contributions 
1.	Use of domain-specific intermediate features, e.g. atypicality, for reasoning
2.	Techniques to enable atypicality inference from images
3.	Use of LLM talizations to reason about images
a.	How unique? What is the most relevant related work? 
4.	Use of multi-step verbalization 
5.	Use of LLM to post-process and combine diverse information  
6.	Use of LLM to generate hard negatives for reasoning 
Tasks
1.	Atypicality classification
2.	Atypicality statement retrieval 
3.	Action-reason statement retrieval 
Negatives
1.	Samples from dataset
2.	Generated by LLM by doing all possible swaps
3.	Ablations where swaps are from only a few types e.g. …
Metrics 
1.	Precision/recall/F1 per category
a.	How is multiclass implemented? 
2.	Accuracy =1 if any of the GT categories predicted 
Method 
-	Explain prompts
-	Explain information flow (in a figure) i.e. what information goes in/out of what model and then in/out another model 
Related work 
1.	Use of LLMs for vision tasks
a.	Menon, pratt, yatskar work (LABO)
2.	Reasoning from LLM based on VLM output
a.	MM work?
b.	Others? 
3.	Work on persuasive media in the new era
a.	Not much, papers from Ashmit
b.	Metaphorian 
c.	Metaclue, kafa
d.	Generation – I Spy 
4.	Reasoning in the old era
a.	E.g. VCR, our prior work
b.	Our ads work 
5.	Atypicality and outlier detection
a.	Very limited, e.g. Meiqi 

--- 

rel work
- lydia chilton
- metaclue
- videos/emnlp


reading first three sections, 2/25/2024
- intro second para, makes it seem like problem is solved
- emphasize reasons why atyp important for a+r
- slightly emphasize role of verbalization (intro)
- need lots of examples
- discuss prior work, prior sota for ads
- method - show method fig earlier, so reader can follow why atyp is part of the a+r picture
- give a+r acronym
- fig. 3, explain "templates" (top-right) defined for this work
- fig. 3 action-reason stmt - choose another?
- sec. 3, mac description - explicitly say in our tpami and iccv papers, we never perform multiclass nor multilabel classification of atypicality (because a hard task?)
- need results with just the five objects and text (V+T)
- any way to show 5 objects and Image Narration are complementary?
- IN not quite a prompt for atypicality, so could more explicitly treat as a baseline (that doesn't use our proposed contribution of incorporating atypicality)
- need to explain why we have both UH in (i) in Sec. 3.2, as well as (ii) -- i.e. why we need to add atyp stmt to UH output
- (ii) are S_A, S_I used here defined before (not just in figure)?
- fig. 5 (b) and (c) not quite consistent in terms of what you call the output, in terms of how options are generated, in terms of use of plus-in-a-circle sign, and in terms of what is being input to GPT4... 
- (ii) when describing option generator, make it clear these are *incorrect* options; but bar(S_I) also contains correct option?
- summarize novelty at the end of method section
- V+T in Table 1 doesn't look great... perhaps should bring Combine back in, in case it sometimes looks stronger than V, T? but maybe it doesn't?
- if there is significant class imbalance, it's justified to drop Acc from Table 1
- ensure table 3 and 1/2 are consistent in presentation of number (e.g. 66 vs 0.66)
- need result justifying use of negatives for A/R retrieval; and could use "standard" negatives to show performance of sota methods (e.g. from Keren, or other more recent ones if they exist)
- table 4, GPT3.5 and GPT4 parts - why are there two numbers for Concat? -what is "simple"
- table 4, need results for just V, T
- do all these results use full set, or still just 250? should do the full set ASAP since with 1000 a lot of results might be different?
- table 2, would be good to have acc@3, acc@5 results
- KAFA seems like a good "sota" method to use; see Table 1 (https://arxiv.org/pdf/2305.18373.pdf); sorry I didn't think of it earlier; you could perhaps test your best method on this 15-sized option set, and just compare to the numbers from the KAFA paper?
- explain what role atypicality serves - objects involved share a property
- AK will add some notes on atypicality/creativity
- AK's flow for intro: (1) atyp useful but hard to capture; (2) vlms can capture it, but need extra reasoning ability; (3) contributions incl. different atyp tasks
- add result where we use the wrong atyp stmt for action-reason?



notes to self, 3/4/2024
- make sure we define atyp rec
- more beyond mmreact
- cite Joey's cogsci work in rel work
- bold nearly identical results both
- 1&2 3.5, method 4.5, setup 1, expts 4.5, concl 0.5
- rename semantic in fig. 3


==> misc./lncs_history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> misc./lncs_readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> notes/Links.txt <==
SHARED GOOGLE DRIVE

https://drive.google.com/drive/folders/1ADHXQjC9CbZbMG9Ku329Ob3sZdhaEDn8?usp=sharing

==> notes/ablation_ideas.txt <==
Here we can put some ablation or other experiment ideas

SINA: 
- Comparison of different types of atypicality definitions.  

- Atypical Binary Classification and comparing with Miqi Guo's paper
    - This can help us to see if the model can detect whether atypicality exist or not? 

- Sampling N examples from Hard Negatives and report correctness ratio. 

- Atypicality in advertisement image generation ? So given the atypicality will the advertisement generation by any diffusion model such as DALLE become closer to the GT image? 

- Using wrong atypicality statement for action reason detection task. Goal is to show that if we choose a wrong atypicality the performance will drop. 




==> notes/sina_notes.txt <==
MODEL TO COMPARE

VLMs Foundational Models: 
1- ACCEPTED (sota, Neurips 2023) LLava :  1.5 13B  (8-bit|4b-it quantization), 7B ( not quantization), (extra) 70B
 2- ACCEPTED: BLIP-2 : FLAN T5 Xlarge 
 3- ACCEPTED: FLAMINGO 
4- MINI_GTP4


 GTPT4V (open-ai)
    
 -----
 MMCOT (https://arxiv.org/abs/2302.00923)
 mm-react
Chameleon: Plug-and-Play Compositional Reasoning t
 Otter
 ----
LLMS
Commercials: 
    GPT3.5, GPT4
Public ones :
 1- LLAMA2 (for both atypicality tasks and a-r detection)

 2- 
    FLAN-T5
    MORE RECENT: mistral -- incorporated in llava-v1.6-mistral-7b

FINETUNING: 
LLAMA
 Action-Reason Detection


 
VERBALIZATION: 

LAVA 
GPT4-v ( smaller when have time)




ASHMIT SENTENCE EMBEDDING: 
all-mpnet-base-v2
https://www.sbert.net/docs/pretrained_models.html





A-R detection (Feb/25)

Should we detect Atypicality and give it an input to VLMs?  (e.g. Fig2 but with detected atypiality)

==> notes/timeline.txt <==
TIMELINE FOR THE PROJECT: 

•	by Feb. 12 - send me draft of intro section, rough outline of what papers related work will include, rough outline of method and results; I'll send feedback by Feb. 15
•	by Feb. 19 - send complete draft to me for feedback; I'll send feedback by Feb. 22 
•	by Feb. 27 - address my comments and send draft to everyone else in the lab for their feedback, ask them to send feedback by Feb. 29
•	by Feb. 28 - register paper
•	by March 6, upload near-final 


==> notes/wacv_todo.txt <==
- rewriting paper
    - figures -> Aysan
    - abstract -> Sina
    - introduction: -> Sina
        - better explanation of contributions
    - supplement: -> Aysan
        - baseline prompts
        
- new baseline methods
    - VILA -> Aysan
        - if huge improvement:
            - rerun all the experiments -> Aysan
    - one of the other CVPR 2024 VLMs -> Aysan

- new dataset:
    - highest priority: PittAd data for symbols -> Aysan
    - other datasets (if we have time):
        - movie posters -> sina
        - Whoops -> Aysan



SINA TODO: 

1- Create a list of claims/problem formulation and etc that needs to be changed in the paper writing (introduction). for instance writing a paper maybe in a way to prevent the "niche" comment. Maybe we can focus more on the findings that VLMs lack reasoning. 

2- Write the dataset section abit different
